The Atacama Cosmology Telescope: Combined kinematic and thermal Sunyaev-Zel'dovich measurements from BOSS CMASS and LOWZ halos

The scattering of cosmic microwave background (CMB) photons off the free-electron gas in galaxies and clusters leaves detectable imprints on high resolution CMB maps: the thermal and kinematic Sunyaev-Zel'dovich effects (tSZ and kSZ respectively). We use combined microwave maps from the Atacama Cosmology Telescope (ACT) DR5 and Planck in combination with the CMASS and LOWZ galaxy catalogs from the Baryon Oscillation Spectroscopic Survey (BOSS DR10 and DR12), to study the gas associated with these galaxy groups. Using individual reconstructed velocities, we perform a stacking analysis and reject the no-kSZ hypothesis at 6.5$\sigma$, the highest significance to date. This directly translates into a measurement of the electron number density profile, and thus of the gas density profile. Despite the limited signal to noise, the measurement shows at high significance that the gas density profile is more extended than the dark matter density profile, for any reasonable baryon abundance (formally $>90\sigma$ for the cosmic baryon abundance). We simultaneously measure the tSZ signal, i.e. the electron thermal pressure profile of the same CMASS objects, and reject the no-tSZ hypothesis at 10$\sigma$. We combine tSZ and kSZ measurements to estimate the electron temperature to 20% precision in several aperture bins, and find it comparable to the virial temperature. In a companion paper, we analyze these measurements to constrain the gas thermodynamics and the properties of feedback inside galaxy groups. We present the corresponding LOWZ measurements in this paper, ruling out a null kSZ (tSZ) signal at 2.9 (13.9)$\sigma$, and leave their interpretation to future work. Our stacking software ThumbStack is publicly available at https://github.com/EmmanuelSchaan/ThumbStack and directly applicable to future Simons Observatory and CMB-S4 data.

==> figures/cmass/summary_y_tau_te_150_90_cmass_kendrick.txt <==
1.000000000000000000e+00 9.809956029015419743e-01 2.493957951447271226e-01 2.695496528131807850e+02 1.698665955059917394e+02 4.613775761905473587e+02 7.155227670180546795e+01 2.159133825969501585e+07 1.467205249460349046e+07 1.261426222688621469e+07 3.756478356365943793e+06
1.625000000000000000e+00 4.321299282756818627e+00 7.495979160695475096e-01 2.608718704511695705e+03 6.126631320881119791e+02 2.781341030014247735e+03 3.958251074689633242e+02 9.827394059983663261e+06 2.869294920609551016e+06 9.217462520500473678e+06 2.068161524200285785e+06
2.250000000000000000e+00 9.550705877079098016e+00 1.185678402882376581e+00 6.691567310514447854e+03 1.335071089179228011e+03 6.748006213818492142e+03 1.057719736480785969e+03 8.467571981845958158e+06 1.989763278941498837e+06 8.396750992481011897e+06 1.678957506090142298e+06
2.875000000000000000e+00 1.665899159649706718e+01 1.816862560156772499e+00 1.037443795012389273e+04 2.684846617903252536e+03 1.264573282542514062e+04 2.369926774481418306e+03 9.526544686420293525e+06 2.675400198725406080e+06 7.815485910760345869e+06 1.694658432617859682e+06
3.500000000000000000e+00 2.564809058837105127e+01 2.626909955626251403e+00 1.693517496049340480e+04 4.660371096684268196e+03 1.939208153001934261e+04 4.322440683008789165e+03 8.984969940266918391e+06 2.638263379725132603e+06 7.846606756352806464e+06 1.924791638825069647e+06
4.125000000000000000e+00 3.407304541459544112e+01 3.646036622053709930e+00 2.872797180210988518e+04 7.710820014565707424e+03 2.857272333500656532e+04 7.326875376502342988e+03 7.036509261321607046e+06 2.033213796044542687e+06 7.074741783429154195e+06 1.965788363843368134e+06
4.750000000000000000e+00 3.548426964981423026e+01 4.599805127730599352e+00 4.005681188080015272e+04 1.152719434137435928e+04 3.926052849871908256e+04 1.107192775320337023e+04 5.255460391682034358e+06 1.658728648662175750e+06 5.362051819131061435e+06 1.664261816409318475e+06
5.375000000000000000e+00 3.378976719821627483e+01 5.684867995914049565e+00 5.124073267391015543e+04 1.671152414199654959e+04 5.132219763469039754e+04 1.614104126893142347e+04 3.912200876269019675e+06 1.435682498077528318e+06 3.905990945563825779e+06 1.393176107397816842e+06
6.000000000000000000e+00 3.392183358546658667e+01 6.666323321863905527e+00 6.193426735174828355e+04 2.255940927675168496e+04 6.233400201990266942e+04 2.186562912982978014e+04 3.249373184262839612e+06 1.344849927464149427e+06 3.228535646652045194e+06 1.298128247568254359e+06


==> figures/lowz/summary_y_tau_te_150_90_lowz_kendrick.txt <==
1.000000000000000000e+00 -1.292495867622131533e-01 3.767293697279250342e-01 1.320718988206490678e+02 2.588034562717606377e+02 4.302874407515172379e+02 1.095972398264542988e+02 -5.805906248949948698e+06 -2.039156538491382077e+07 -1.782057736415091902e+06 -5.214035479387507774e+06
1.625000000000000000e+00 3.519683364558570116e+00 1.141865100729508420e+00 1.843491372735974210e+03 9.477883218008735184e+02 2.682850604747328362e+03 6.039006717135594045e+02 1.132697034132607840e+07 6.885982311511121690e+06 7.783203457740603946e+06 3.073316656052169390e+06
2.250000000000000000e+00 1.281046766900190548e+01 1.808090958136325810e+00 7.108840178812743943e+03 2.063401540483665030e+03 7.212967510564359145e+03 1.602520208020934206e+03 1.069097986365691386e+07 3.450570551138231065e+06 1.053664349580521137e+07 2.773388297394492663e+06
2.875000000000000000e+00 3.124669325356793337e+01 2.789170770359628904e+00 1.830338554762603962e+04 4.103859675098869957e+03 1.573941284499662106e+04 3.569117106834069546e+03 1.012800514812347665e+07 2.444175398779172450e+06 1.177787156865731254e+07 2.870258928031102289e+06
3.500000000000000000e+00 5.214950547464236053e+01 4.053877845220463350e+00 2.967352429572886467e+04 7.083029797229814903e+03 2.708100434430408495e+04 6.490168295211006807e+03 1.042635101042516530e+07 2.617406139349855017e+06 1.142448692412404157e+07 2.878394870253054891e+06
4.125000000000000000e+00 6.806682128770957263e+01 5.644887466088346351e+00 4.259326292447983724e+04 1.164847902322074515e+04 4.205108421958830877e+04 1.096994720234288070e+04 9.480818569801207632e+06 2.709423167392489035e+06 9.603057937201201916e+06 2.628709782429160550e+06
4.750000000000000000e+00 7.866685308290149692e+01 7.152827308180246924e+00 5.814960785478940670e+04 1.732163100326180574e+04 5.621932649492783094e+04 1.653590723029818037e+04 8.025946573493554257e+06 2.499669631623134948e+06 8.301516133499884978e+06 2.555749995152621530e+06
5.375000000000000000e+00 9.187373497248852061e+01 8.839524382458467500e+00 7.806489255727632553e+04 2.499923502217784335e+04 7.039958010513728368e+04 2.405817829788506424e+04 6.982113161185124889e+06 2.334664293342314661e+06 7.742346089801282622e+06 2.748714292394673452e+06
6.000000000000000000e+00 1.082697576290118775e+02 1.035106959083069711e+01 9.604115132263173291e+04 3.365467317034363805e+04 8.272136457840765070e+04 3.255835456405072182e+04 6.688074224352768622e+06 2.429289526851236355e+06 7.764987339264969341e+06 3.145095933645474724e+06

